Forward production of $\Upsilon$ mesons in $pp$ collisions at $\sqrt{s}=7$ and 8TeV

The production of $\Upsilon$ mesons in $pp$ collisions at $\sqrt=7$ and $8\,\mathrm{TeV}$ is studied with the LHCb detector using data samples corresponding to an integrated luminosity of $1\,\mathrm{fb}^{-1}$ and $2\,\mathrm{fb}^{-1}$ respectively. The production cross-sections and ratios of cross-sections are measured as functions of the meson transverse momentum $p_T$ and rapidity $y$, for $p_T<30\,\mathrm{GeV}/c$} and $2.0<y<4.5$.

==> cds.txt <==
Title: 

    Forward production  of $\Upsilon$ mesons in 
    $pp$ collisions at $\sqrt{s}=7$ and 8TeV

Abstract: 

  The production of $\Upsilon$ mesons in $pp$ collisions 
  at $\sqrt=7$ and  $8\,\mathrm{TeV}$
  is studied with the LHCb detector
  using data samples corresponding 
  to an integrated luminosity of 
  $1\,\mathrm{fb}^{-1}$ and 
  $2\,\mathrm{fb}^{-1}$ respectively.
  The production cross-sections and ratios of
  cross-sections are measured as functions 
  of the meson transverse momentum $p_T$ and rapidity $y$ ,
  for $p_T<30\,\mathrm{GeV}/c$} and $2.0<y<4.5$.


Main category: 

   QCD
   forward physics 


Secondary category:

   quarkonium
   spectroscopy
   hard scattering
   heavy quark production 
   particle and resonance production 

